Greedy-Step Off-Policy Reinforcement Learning

Most of the policy evaluation algorithms are based on the theories of Bellman Expectation and Optimality Equation, which derive two popular approaches - Policy Iteration (PI) and Value Iteration (VI). However, multi-step bootstrapping is often at cross-purposes with and off-policy learning in PI-based methods due to the large variance of multi-step off-policy correction. In contrast, VI-based methods are naturally off-policy but subject to one-step learning.In this paper, we deduce a novel multi-step Bellman Optimality Equation by utilizing a latent structure of multi-step bootstrapping with the optimal value function. Via this new equation, we derive a new multi-step value iteration method that converges to the optimal value function with exponential contraction rate $\mathcal{O}(\gamma^n)$ but only linear computational complexity. Moreover, it can naturally derive a suite of multi-step off-policy algorithms that can safely utilize data collected by arbitrary policies without correction.Experiments reveal that the proposed methods are reliable, easy to implement and achieve state-of-the-art performance on a series of standard benchmark datasets.

==> figs/result_baseline_in_rainbow.csv <==
env,random,human
Alien,184.8,7128
Amidar,11.8,1720
Assault,233.7,742
Asterix,248.8,8503
Asteroids,649,47389
Atlantis,16492,29028
BankHeist,15,753
BattleZone,2895,37188
BeamRider,372.1,16926
Bowling,24.2,161
Boxing,0.3,12
Breakout,0.9,30
ChopperCommand,671,7388
CrazyClimber,7339.5,35829
DemonAttack,140,1971
FishingDerby,-93.6,-39
Freeway,0,30
Frostbite,74,4202.8
Gopher,245.9,2412
Gravitar,227.2,3351
Hero,224.6,30826
IceHockey,-9.7,1
Jamesbond,29.2,303
Kangaroo,42,3035
Krull,1543.3,2666
KungFuMaster,616.5,22736
MsPacman,235.2,6952
NameThisGame,2136.8,8049
Pong,-20.4,15
PrivateEye,26.6,69571
Qbert,166.1,13455
Riverraid,1451,17118
RoadRunner,0,7845
Seaquest,61.1,42055
UpNDown,488.4,11693
YarsRevenge,3121.2,54577

